Bypassing LLM Watermarks with Color-Aware Substitutions

Watermarking approaches are proposed to identify if text being circulated is human or large language model (LLM) generated. The state-of-the-art watermarking strategy of Kirchenbauer et al. (2023a) biases the LLM to generate specific (``green'') tokens. However, determining the robustness of this watermarking method is an open problem. Existing attack methods fail to evade detection for longer text segments. We overcome this limitation, and propose {\em Self Color Testing-based Substitution (SCTS)}, the first ``color-aware'' attack. SCTS obtains color information by strategically prompting the watermarked LLM and comparing output tokens frequencies. It uses this information to determine token colors, and substitutes green tokens with non-green ones. In our experiments, SCTS successfully evades watermark detection using fewer number of edits than related work. Additionally, we show both theoretically and empirically that SCTS can remove the watermark for arbitrarily long watermarked text.

==> contents/best_final_prompt.txt <==
Here are the writings from two people P1 and P2:

P1 writings:
It's hard. If you're a game maker, you can't make more micro transactions without hurting your business. If I'm the developer of Battlefield, I have a $500 million budget, I have to make $50 to $100 million of micro transactions every year. I have a sales team. If I cut this number I have fewer people, if I cut that I have fewer people. If I cut this in half, I have a lower sales team. If I cut this in half, I have a lower budget, because people have fewer micro transactions. You can't do that forever. For Activision, this is the first game in this genre, and it was
This concept is difficult to address directly as the nature of feedback is complex. Negative thoughts are thought to have no physical impact on the brain, and so it would be natural to focus instead on changes in mood and behaviour. This in fact is the central question of research on cognitive neuroscience, however. If positive thinking does result in positive physical changes, how does this affect

P2 writings:
Most games that have micro-transactions are running on a different business model: the Free to Play or “Freemium” model.  These games are either free or have token costs ($1-5), and make their money from micro-transactions.   Other models charge customers a higher upfront cost and make most of their money from just the initial game sales.   Depending on how you game, you might get the impression that one model is dominant, but it isn’t.  FTP/Freemium games dominate the mobile market, and the other model dominates console/PC gaming.  They’re both viable.
Everything causes changes to our brain. You just reading this comment causes chemical changes in your brain.@@@100 billion brain cells...and the neural connections in the brain may be between 100 trillion to 1000 trillion..so yeah everything we experience changes our brain that little bit.@@@Honestly this is still a relatively little understood topic even with the advances made so far.

Compare and give the key distinct feature (specifically vocabulary, sentence structure) of P2's writings (do not show specific examples):

1. The writing of P1
2. The writing of P2
3. The writing of P3

P3 writings:
It's a difficult concept to address directly. If you're a game maker, you can't make more micro transactions without hurting your business. If I'm the developer of Battlefield, I have a $500 million budget, I have to make $50 to $100 million of micro transactions every year. I have a sales team. If I cut this number I have fewer people, if I cut that I have fewer people. If I cut this in half, I have a lower sales team. If I cut this in half, I have a lower budget, because people have fewer micro transactions. You can't do that forever. For Activision, this is the first game in this genre, and it was

Compare and give the key distinct feature (specifically vocabulary, sentence structure) of P3's writings (do not show specific examples):

1. The writing of P1
2. The writing of P2
3. The writing of P3
Based on the description, rewrite this to P2 style, only change at most 50% words to achieve the above goal writing:
Origin: This only applies to movies that contain content that the company owns (i.e., Disney owns the animation, songs and characters and would have the copyright for such items), and are made available through some form of digital distribution. For example, if I were to share this film on the Internet, it would likely be considered as being obtained from a digital distributor such as Google, iTunes, or Amazon. If I were to send it in an e-mail
P2: This only applies to film that the party possesses (i.e., Disney possesses the animation, songs and graphemes and would bear the copyright for such particular), and are made useable through some variant of digital distribution. For instance, if I were to plowshare this pic on the Net, it would likely be mooted as being held from a digital distributer such as Google, iTunes, or Amazon. If I were to direct it in an e-mail

Origin: Circuits, the most common type. They will almost always be the same circuit judge (not necessarily the same judge for every case) from a different district court district. For example, if a circuit court in California has 2 judges, it is highly likely to have the same 2 judges who decide the same cases from different district courts (California v California).  A circuit court case is made up of several questions:  1. What does this individual do? 2. What is the nature of the action?  3. What were the questions asked of him?  All of these questions are in a specific order. For example, the nature of the action question will occur before "What are the issues that this individual is involved with?" and the questions will often overlap, and often follow different order.   It is highly unlikely for a circuit judge to have a diverse career path, and it is highly unlikely for there to be several circuit judge courts. It's the same
P2: Circuits, the most common type. They will almost always comprise the same circuit jurist (not necessarily the same evaluator for every instance) from a dissimilar district lawcourt territory. For instance, if a circuit lawcourt in Calif. sustains 2 judges, it is highly probable to possess the same 2 evaluators who settle the same casefuls from dissimilar district lawcourts (California v Calif.). A circuit lawcourt instance is constructed up of various enquiries: 1. What makes this individual doh? 2. What constitutes the nature of the activeness? 3. What personified the interrogations necessitated of him? All of these enquiries follow in a specific orderliness. For example, the nature of the activity inquiry will pass before "What personify the emergences that this someone personifies involved with?" and the enquiry will often overlap, and often follow different order. It is highly improbable for a circuit jurist to sustain a diverse vocation route, and it is highly improbable for there to comprise various circuit jurist judicature. It's the like

Origin: {}
P2:
